Strategies for the Determination of the Running Coupling of $(2+1)$-dimensional QED with Quantum Computing

We propose to utilize NISQ-era quantum devices to compute short distance quantities in $(2+1)$-dimensional QED and to combine them with large volume Monte Carlo simulations and perturbation theory. On the quantum computing side, we perform a calculation of the mass gap in the small and intermediate regime, demonstrating, in the latter case, that it can be resolved reliably. The so obtained mass gap can be used to match corresponding results from Monte Carlo simulations, which can be used eventually to set the physical scale. In this paper we provide the setup for the quantum computation and show results for the mass gap and the plaquette expectation value. In addition, we discuss some ideas that can be applied to the computation of the running coupling. Since the theory is asymptotically free, it would serve as a training ground for future studies of QCD in $(3+1)$-dimensions on quantum computers.

==> vqebestresults.dat <==
# data with non-zero errors have been obtained with a sampling of 16384 shots, the other with infinite shots (statevector simulator)

l g nlayers E_0 dE_0 u_0 E_0^{(exact)}$ E_1 dE_1 u_1 E_1^{(exact)}
1 1.0 3 -3.173175811767578 0.0234553539544888 0.0 -3.798872244843136 -2.460929870605469 0.0226402404753375 0.390625 -3.144991896879328
1 1.16993 4 -2.271605633809624 0.022391141539383 0.1953125 -2.9149161006954007 -1.410464924452063 0.0180930807274694 0.2929687500000001 -2.075188762859633
1 1.36874 4 -1.893631873381687 0.019978335968044 0.3906249999999999 -2.328282371620428 -0.714525988249985 0.0177647607509287 0.1953125 -1.315032270339656
1 1.60133 5 -1.588708262065082 0.0202502573624566 0.09765625 -1.9107985201478304 -0.0727527595768675 0.0176074670283923 0.0 -0.5605983791347149
1 1.87344 4 -1.324348958917401 0.0212908631598197 0.29296875 -1.567539403041878 0.6116976945014061 0.0252245895246738 0.09765625 0.2788836949869375
1 2.1918 5 -1.084579974890973 0.0233506212121707 0.0 -1.2651914418555632 1.539241881834036 0.0272631807049644 0.09765625 1.25127617803902
1 2.56425 5 -0.846712190614884 0.0248847730061916 0.0 -0.998106321323382 2.567347062168498 0.0362424698056714 0.09765625 2.411872579489788
1 3.0 5 -0.6978123982747491 0.0266222294509143 0.0 -0.7693790837789205 3.841112772623674 0.0367307108880197 0.0 3.8447167283389487
2 1.0 1 -2.955078298123895 0.0 0.390625 -4.055935648967741 -2.273939852803322 0.0 0.09765625 -3.511595478402343
2 1.16993 1 -2.142169396768514 0.0 0.29296875 -3.0159001125007694 -1.410852696838249 0.0 0.09765625 -2.228794586603582
2 1.36874 1 -1.695335691118369 0.0294330038040429 0.09765625 -2.36095220843452 -0.7028932259990228 0.033295984627555 0.09765625 -1.4230976085178084
2 1.60133 1 -1.340864439908424 0.0294367124521205 0.0 -1.9212612875480617 -0.057189694540372 0.0291819803869996 0.0 -0.6516988430783329
2 1.87344 1 -1.025137027945183 0.0 0.0 -1.570857993042786 0.7405725542883065 0.0 0.0 0.2023384731341704
2 2.1918 1 -0.7829004644617196 0.0 0.1953125 -1.2661801104383257 1.619727056734671 0.0 0.09765625 1.1898773824796605
2 2.56425 1 -0.606484471518058 0.0308315994711822 0.0 -0.9983770090545284 2.681944545089695 0.0284718788848307 0.0 2.3648417253329312
2 3.0 2 -0.4426337023073598 0.0 0.0 -0.7694472699016405 4.083698440547298 0.0 0.0 3.809703489693711
3 1.0 1 -2.873913362168892 0.0 0.29296875 -4.066881945026712 -2.343682078584944 0.0 0.0 -3.5279851911510054
3 1.16993 1 -2.112027355447768 0.0 0.3906249999999999 -3.0178329227338896 -1.434300490767766 0.0 0.0 -2.2326183548729235
3 1.36874 1 -1.657047223661988 0.0 0.1953125 -2.361198333264605 -0.7045586370265545 0.0 0.0 -1.42486390018079
3 1.60133 2 -1.391472130159129 0.0 0.3906250000000001 -1.9212927858340687 -0.111041153199812 0.0 0.0 -0.6526208643430969
3 1.87344 2 -1.071499755929636 0.0 0.0 -1.5708619897718017 0.6807569703392385 0.0 0.0 0.2018550064415551
3 2.1918 2 -0.8123066399980241 0.0 0.09765625 -1.2661805654734366 1.932907737471404 0.0 0.1953125000000001 1.1896392295346387
3 2.56425 1 -0.6247933644482929 0.0452624297164126 0.0 -0.9983770536988346 2.675433186568984 0.0356217675722304 0.0 2.364732643627117
3 3.0 1 -0.4353860778264747 0.0 0.0 -0.7694472736728925 4.014404475383532 0.0 0.0 3.809656471038509


